VGA: Vision GUI Assistant -- Minimizing Hallucinations through Image-Centric Fine-Tuning

Recent advances in Large Vision-Language Models (LVLMs) have significantly improve performance in image comprehension tasks, such as formatted charts and rich-content images. Yet, Graphical User Interface (GUI) pose a greater challenge due to their structured format and detailed textual information. Existing LVLMs often overly depend on internal knowledge and neglect image content, resulting in hallucinations and incorrect responses in GUI comprehension. To address these issues, we introduce VGA, a fine-tuned model designed for comprehensive GUI understanding. Our model aims to enhance the interpretation of visual data of GUI and reduce hallucinations. We first construct a Vision Question Answering (VQA) dataset of 63.8k high-quality examples with our propose Referent Method, which ensures the model's responses are highly depend on visual content within the image. We then design a two-stage fine-tuning method called Foundation and Advanced Comprehension (FAC) to enhance both the model's ability to extract information from image content and alignment with human intent. Experiments show that our approach enhances the model's ability to extract information from images and achieves state-of-the-art results in GUI understanding tasks. Our dataset and fine-tuning script will be released soon.

==> question.json <==
[
    {
        "id": "0072159",
        "image": "0072159.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat color is the button located on the top right side of the screen, and what is its shape?"
            },
            {
                "from": "gpt",
                "value": "The button located on the top right side of the screen is red and has a rectangular shape."
            }
        ]
    },
    {
        "id": "0072158",
        "image": "0072158.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the name of the recipe located at the bottom right corner of the image?"
            },
            {
                "from": "gpt",
                "value": "The recipe at the bottom right corner of the image is 'Crockpot Chicken Pot Pie Soup'."
            }
        ]
    },
    {
        "id": "0072153",
        "image": "0072153.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the color and shape of the button to add the ingredients listed first?"
            },
            {
                "from": "gpt",
                "value": "The button is shaped like a circle and is green with a white plus sign in the middle, located to the left of '1.5 lbs boneless chicken thighs or breasts'."
            }
        ]
    },
    {
        "id": "0072145",
        "image": "0072145.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the color of the sign-in button in the lower right corner?"
            },
            {
                "from": "gpt",
                "value": "The sign-in button in the lower right corner is green."
            }
        ]
    },
    {
        "id": "0072141",
        "image": "0072141.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the color of the character in the middle?"
            },
            {
                "from": "gpt",
                "value": "The character in the middle has a combination of neon blue for the face with neon green for the ears and red circles on its cheeks."
            }
        ]
    },
    {
        "id": "0072138",
        "image": "0072138.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat color is selected in the palette?"
            },
            {
                "from": "gpt",
                "value": "The selected color in the palette is green, indicated by the checkmark below the green circle located near the bottom right of the image."
            }
        ]
    },
    {
        "id": "0072134",
        "image": "0072134.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat are the people in the top image doing?"
            },
            {
                "from": "gpt",
                "value": "The people in the top image are camping and snorkeling at Ginnie Springs. They seem to be sitting and taking a selfie, with one holding a phone in the top right."
            }
        ]
    },
    {
        "id": "0072126",
        "image": "0072126.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the color of the button at the bottom of the screen?"
            },
            {
                "from": "gpt",
                "value": "The button at the bottom of the screen is blue."
            }
        ]
    },
    {
        "id": "0072080",
        "image": "0072080.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhich icon is located at the top of the vertical menu?"
            },
            {
                "from": "gpt",
                "value": "The icon at the top of the vertical menu is a red fuel pump, located towards the top left of the screen."
            }
        ]
    },
    {
        "id": "0072078",
        "image": "0072078.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat text is displayed in the rectangular input box at the top left of the dialog?"
            },
            {
                "from": "gpt",
                "value": "The text displayed in the rectangular input box at the top left of the dialog is 'fgjry'."
            }
        ]
    },
    {
        "id": "0072073",
        "image": "0072073.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat icon is next to the 'Add Fuel' button?"
            },
            {
                "from": "gpt",
                "value": "The icon next to the 'Add Fuel' button is a red fuel pump located at the top left."
            }
        ]
    },
    {
        "id": "0072069",
        "image": "0072069.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the date of the article in the middle section?"
            },
            {
                "from": "gpt",
                "value": "The date of the article in the middle section is April 5, 2017."
            }
        ]
    },
    {
        "id": "0072065",
        "image": "0072065.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is written inside the button located in the middle of the page?"
            },
            {
                "from": "gpt",
                "value": "Inside the button located in the middle of the page, the text says 'SEARCH' and the button is black with blue text and a magnifying glass icon."
            }
        ]
    },
    {
        "id": "0072064",
        "image": "0072064.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat color is the Sign In button?"
            },
            {
                "from": "gpt",
                "value": "The Sign In button is purple and located near the center of the page."
            }
        ]
    },
    {
        "id": "0072063",
        "image": "0072063.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is mentioned at the top right corner of the image?"
            },
            {
                "from": "gpt",
                "value": "The top right corner mentions 'MY NEXT CONFESSION' which is 'Not Available'."
            }
        ]
    },
    {
        "id": "0072060",
        "image": "0072060.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat date is highlighted on the calendar?"
            },
            {
                "from": "gpt",
                "value": "The date highlighted on the calendar is April 10th, located on the second row, third column."
            }
        ]
    },
    {
        "id": "0072057",
        "image": "0072057.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the color theme of the Create Account page?"
            },
            {
                "from": "gpt",
                "value": "The color theme of the Create Account page appears to be a gradient of purple and pink hues."
            }
        ]
    },
    {
        "id": "0072043",
        "image": "0072043.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat does the text inside the first large box say?"
            },
            {
                "from": "gpt",
                "value": "The text inside the first large box at the coordinates (center, middle) says '28 days'."
            }
        ]
    },
    {
        "id": "0072042",
        "image": "0072042.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat date is shown in the blue circle at the center of the page?"
            },
            {
                "from": "gpt",
                "value": "The date shown in the blue circle at the center of the page is 07 Dec."
            }
        ]
    },
    {
        "id": "0072031",
        "image": "0072031.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat color are the buttons in the middle of the page?"
            },
            {
                "from": "gpt",
                "value": "The buttons in the middle of the page are blue."
            }
        ]
    },
    {
        "id": "0072021",
        "image": "0072021.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat country is NEGRTOSIMPATICO from?"
            },
            {
                "from": "gpt",
                "value": "NEGRITOSIMPATICO is from Chile, Region Metropolitana."
            }
        ]
    },
    {
        "id": "0072020",
        "image": "0072020.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat date of birth is listed on the page?"
            },
            {
                "from": "gpt",
                "value": "The date of birth listed is February 1, 1989."
            }
        ]
    },
    {
        "id": "0072018",
        "image": "0072018.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhere is the CONTINUE button located in the image?"
            },
            {
                "from": "gpt",
                "value": "The CONTINUE button is located at the bottom center of the image, and it is blue in color."
            }
        ]
    },
    {
        "id": "0072010",
        "image": "0072010.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the color and shape of the icon located in the top middle?"
            },
            {
                "from": "gpt",
                "value": "The icon in the top middle is green and represents radio signals."
            }
        ]
    },
    {
        "id": "0072006",
        "image": "0072006.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhich icon is located at the bottom left of the screen?"
            },
            {
                "from": "gpt",
                "value": "The icon located at the bottom left of the screen is 'PROFILE CONFIG,' depicted as a brown clipboard with a piece of paper."
            }
        ]
    },
    {
        "id": "0071979",
        "image": "0071979.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the score for the game on Friday, August 26?"
            },
            {
                "from": "gpt",
                "value": "The Seahawks, located on the right side, won with a score of 27 against the Cowboys, located on the left side, who scored 17."
            }
        ]
    },
    {
        "id": "0071970",
        "image": "0071970.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the Pass YDS value displayed in the middle column?"
            },
            {
                "from": "gpt",
                "value": "The Pass YDS value displayed in the middle column is 226.9."
            }
        ]
    },
    {
        "id": "0071969",
        "image": "0071969.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the status of the train scheduled for 10:30?"
            },
            {
                "from": "gpt",
                "value": "The train scheduled for 10:30 to Weymouth is on time. It is located in the middle item, with green text indicating its status."
            }
        ]
    },
    {
        "id": "0071959",
        "image": "0071959.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat color is the dialog box asking about deleting a song?"
            },
            {
                "from": "gpt",
                "value": "The dialog box asking about deleting a song is white."
            }
        ]
    },
    {
        "id": "0071954",
        "image": "0071954.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat color is the heartbreak symbol in the 'Favorite' playlist?"
            },
            {
                "from": "gpt",
                "value": "The heartbreak symbol in the 'Favorite' playlist is red."
            }
        ]
    },
    {
        "id": "0071952",
        "image": "0071952.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat are the options to send LISTENit to friends?"
            },
            {
                "from": "gpt",
                "value": "The options to send LISTENit to friends are 'Send via SHAREit' and 'Send via bluetooth', located in the center of the screen in orange buttons."
            }
        ]
    },
    {
        "id": "0071948",
        "image": "0071948.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the color of the tab bar at the top?"
            },
            {
                "from": "gpt",
                "value": "The tab bar at the top is orange."
            }
        ]
    },
    {
        "id": "0071938",
        "image": "0071938.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat song is currently playing in the bottom section of the page?"
            },
            {
                "from": "gpt",
                "value": "The song 'Dont Give Up (Anthem)' (Prod. Sinima Beats) by Ms. White is currently playing, located at the bottom section of the page."
            }
        ]
    },
    {
        "id": "0071936",
        "image": "0071936.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat type of exercise is displayed in the center of the picture?"
            },
            {
                "from": "gpt",
                "value": "The exercise displayed in the center of the picture is a 'Squat'."
            }
        ]
    },
    {
        "id": "0071934",
        "image": "0071934.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the person holding in the picture?"
            },
            {
                "from": "gpt",
                "value": "The person is holding blue dumbbells near the center of the image."
            }
        ]
    },
    {
        "id": "0071932",
        "image": "0071932.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat gender is selected in the image?"
            },
            {
                "from": "gpt",
                "value": "The selected gender is 'M', indicated by a blue-filled circle at the middle right of the image, next to 'Gender:'."
            }
        ]
    },
    {
        "id": "0071929",
        "image": "0071929.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat icon is located at the top-right corner of the image?"
            },
            {
                "from": "gpt",
                "value": "There is a white question mark icon in a circle located at the top-right corner of the image."
            }
        ]
    },
    {
        "id": "0071922",
        "image": "0071922.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhere is the search bar located and what does it say?"
            },
            {
                "from": "gpt",
                "value": "The search bar is located towards the top, below the header section, and it says 'What are you looking for?'."
            }
        ]
    },
    {
        "id": "0071921",
        "image": "0071921.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the color and shape of the button located at the bottom right?"
            },
            {
                "from": "gpt",
                "value": "The button located at the bottom right is blue and has a user/person icon inside a square shape."
            }
        ]
    },
    {
        "id": "0071914",
        "image": "0071914.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the color of the 'Score : 0/2' text and where is it located?"
            },
            {
                "from": "gpt",
                "value": "The 'Score : 0/2' text is white and it is located near the bottom center of the screen."
            },
            {
                "from": "gpt",
                "value": "The color of the 'Score : 0/2' text is white, and it is located at the bottom of the screen, just above the green banner with the text \"GSD Decorated.\""
            }
        ]
    },
    {
        "id": "0071912",
        "image": "0071912.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the fourth English phrase listed on the image?"
            },
            {
                "from": "gpt",
                "value": "\"Where are you from?\" located below the third pair of English and Spanish phrases."
            },
            {
                "from": "gpt",
                "value": "The fourth English phrase listed on the image is \"Where are you from?\""
            }
        ]
    },
    {
        "id": "0071901",
        "image": "0071901.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is written at the top of the page?"
            },
            {
                "from": "gpt",
                "value": "The word 'abandon' is written at the top of the page in white text."
            },
            {
                "from": "llava",
                "value":  "The image shows a screenshot of a mobile device displaying a translation of the word \"abandon\" in Spanish. The translation is provided by the Translation app, which is a feature of the device's operating system. The translation is presented in a list format, with the English word \"abandon\" at the top, followed by its Spanish translation "

                "
            }
        ]
    },
    {
        "id": "0071874",
        "image": "0071874.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the text at the center of the screen in the red shape?"
            },
            {
                "from": "gpt",
                "value": "The text at the center of the screen in the red shape is 'seamless'."
            }
        ]
    },
    {
        "id": "0072176",
        "image": "0072176.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat buttons are available on the page?"
            },
            {
                "from": "gpt",
                "value": "There are two buttons available on the page: an orange 'Sign Me Up!' button located in the center towards the bottom and a gray 'Already have an account?' button located directly below the 'Sign Me Up!' button."
            }
        ]
    },
    {
        "id": "0072193",
        "image": "0072193.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the first option on the list?"
            },
            {
                "from": "gpt",
                "value": "The first option on the list is 'Use Current Location' which is located just below the 'Select a Location' title."
            }
        ]
    },
    {
        "id": "0072217",
        "image": "0072217.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhich language is located in the middle of the list?"
            },
            {
                "from": "gpt",
                "value": "German, represented by a black, red, and yellow flag, is located in the middle of the list at the fourth position."
            }
        ]
    },
    {
        "id": "0072159",
        "image": "0072159.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat options are available for recipes?"
            },
            {
                "from": "gpt",
                "value": "The options available for recipes are 'CHICKEN,' 'EASY CROCKPOT,' 'DINNER,' and 'SEASONAL CROCKPOT.' They are located in the middle of the screen, each in a separate colored box: green, teal, orange, and red respectively."
            }
        ]
    },
    {
        "id": "0072158",
        "image": "0072158.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nHow long does it take to cook the dish in the top left corner?"
            },
            {
                "from": "gpt",
                "value": "The dish in the top left corner, \"Slow Cooker Creamy Southwest Chicken,\" takes 6 hours and 10 minutes."
            }
        ]
    },
    {
        "id": "0072153",
        "image": "0072153.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the second ingredient listed in the recipe?"
            },
            {
                "from": "gpt",
                "value": "The second ingredient listed is '1 tbsp chili powder', located under the first ingredient with a green plus icon beside it."
            }
        ]
    },
    {
        "id": "0072145",
        "image": "0072145.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat color is the 'SIGN IN' button?"
            },
            {
                "from": "gpt",
                "value": "The 'SIGN IN' button is green and located at the bottom right of the page."
            }
        ]
    },
    {
        "id": "0072141",
        "image": "0072141.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the color of the character in the middle?"
            },
            {
                "from": "gpt",
                "value": "The character in the middle is primarily blue with green ears, red cheeks, and yellow accents!"
            }
        ]
    },
    {
        "id": "0072138",
        "image": "0072138.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is displayed in the middle of the picture?"
            },
            {
                "from": "gpt",
                "value": "There is a white outline of a dinosaur in the middle of the picture."
            }
        ]
    },
    {
        "id": "0072134",
        "image": "0072134.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the color of the swimsuit on the person on the left?"
            },
            {
                "from": "gpt",
                "value": "The swimsuit on the person on the left is colorful with a predominantly orange and multicolored geometric pattern."
            }
        ]
    },
    {
        "id": "0072126",
        "image": "0072126.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the version number of the app?"
            },
            {
                "from": "gpt",
                "value": "The version number of the app is v4.2.3, located under the 'About' section, about the middle of the screen."
            }
        ]
    },
    {
        "id": "0072080",
        "image": "0072080.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat options are available in the menu?"
            },
            {
                "from": "gpt",
                "value": "The menu options available are: Add Vehicle, Edit Vehicle, Delete Vehicle, Help, and Settings. The menu is located on the right side of the screen."
            }
        ]
    },
    {
        "id": "0072078",
        "image": "0072078.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the tank size of the vehicle?"
            },
            {
                "from": "gpt",
                "value": "The tank size of the vehicle is 16.0 gallons, and it is located in the middle of the Edit Vehicle popup right below the 'Tank Size (gallons)' label."
            }
        ]
    },
    {
        "id": "0072073",
        "image": "0072073.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat icon is displayed next to the 'Add Fuel' button?"
            },
            {
                "from": "gpt",
                "value": "A red fuel can icon is displayed next to the 'Add Fuel' button, located at the coordinate (0, 1) from the top of the grid."
            }
        ]
    },
    {
        "id": "0072069",
        "image": "0072069.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the date mentioned in the third news article?"
            },
            {
                "from": "gpt",
                "value": "The date mentioned in the third news article is April 5, 2017."
            }
        ]
    },
    {
        "id": "0072065",
        "image": "0072065.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the color of the search button in the picture?"
            },
            {
                "from": "gpt",
                "value": "The search button is black with blue text and a magnifying glass icon."
            }
        ]
    },
    {
        "id": "0072064",
        "image": "0072064.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat color is the button to Sign In?"
            },
            {
                "from": "gpt",
                "value": "The Sign In button is white with a purple background, located in the lower center of the screen."
            }
        ]
    },
    {
        "id": "0072063",
        "image": "0072063.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the background color of the 'Give' button?"
            },
            {
                "from": "gpt",
                "value": "The background color of the 'Giving' button is purple."
            }
        ]
    },
    {
        "id": "0072060",
        "image": "0072060.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat date is selected on the calendar?"
            },
            {
                "from": "gpt",
                "value": "The selected date is April 10, 2016, highlighted with a teal circle."
            }
        ]
    },
    {
        "id": "0072057",
        "image": "0072057.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the email address shown on the page?"
            },
            {
                "from": "gpt",
                "value": "The email address shown on the page is appcrawler5@gmail.com, located in the center of the form."
            }
        ]
    },
    {
        "id": "0072044",
        "image": "0072044.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat rating does the Mobile Strike app have?"
            },
            {
                "from": "gpt",
                "value": "The Mobile Strike app has a rating of 4 stars, located at the bottom left corner below the app icon."
            }
        ]
    },
    {
        "id": "0072043",
        "image": "0072043.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the duration for which the cycle usually lasts?"
            },
            {
                "from": "gpt",
                "value": "The cycle usually lasts for 28 days. This information is located in the first rectangle in the middle part of the image."
            }
        ]
    },
    {
        "id": "0072042",
        "image": "0072042.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat information is displayed in the blue circle in the center?"
            },
            {
                "from": "gpt",
                "value": "The blue circle in the center displays the date '07 Dec'."
            }
        ]
    },
    {
        "id": "0072031",
        "image": "0072031.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nCan you describe the buttons present on the screen?"
            },
            {
                "from": "gpt",
                "value": "There are three buttons on the screen. The 'log in' button is blue and is located in the middle of the screen, below the 'Password' field. The 'Create Account' button is also blue and is positioned just below the 'log in' button. Finally, the 'Lost password?' button is gray and is located at the bottom of the screen, below the 'Create Account' button."
            }
        ]
    },
    {
        "id": "0072021",
        "image": "0072021.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the age and location of the person on the far left?"
            },
            {
                "from": "gpt",
                "value": "The person on the far left is 29 years old and from República Dominicana, Santo Domingo. This person is located at coordinates (0, 109)."
            }
        ]
    },
    {
        "id": "0072020",
        "image": "0072020.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat color is the 'CONTINUE' button and where is it located?"
            },
            {
                "from": "gpt",
                "value": "The 'CONTINUE' button is blue and is located towards the bottom center of the page."
            }
        ]
    },
    {
        "id": "0072018",
        "image": "0072018.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhere is the 'Terms of use' button located?"
            },
            {
                "from": "gpt",
                "value": "The 'Terms of use' button is located near the bottom right of the screen, next to the checkbox."
            }
        ]
    },
    {
        "id": "0072010",
        "image": "0072010.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat icon represents the 'SEARCH' option?"
            },
            {
                "from": "gpt",
                "value": "The 'SEARCH' option is represented by a magnifying glass icon located in the top left, and it is colored blue and gray."
            }
        ]
    },
    {
        "id": "0072006",
        "image": "0072006.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhere can I find the 'FAVORITES' icon?"
            },
            {
                "from": "gpt",
                "value": "The 'FAVORITES' icon is the green pushpin located in the top row at the far right."
            }
        ]
    },
    {
        "id": "0071979",
        "image": "0071979.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat was the Cowboys' final score against the Rams?"
            },
            {
                "from": "gpt",
                "value": "The Cowboys' final score against the Rams is 24. You can find it in the topmost section, first line, on the left side of the scoreboard."
            }
        ]
    },
    {
        "id": "0071970",
        "image": "0071970.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the passing yards value on the top middle section?"
            },
            {
                "from": "gpt",
                "value": "The passing yards value on the top middle section is '376.7 YDS'!"
            }
        ]
    },
    {
        "id": "0071969",
        "image": "0071969.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the status of the 10:19 train to Weymouth?"
            },
            {
                "from": "gpt",
                "value": "The 10:19 train to Weymouth is 7 minutes late, as indicated in red at the middle left of the screen."
            }
        ]
    },
    {
        "id": "0071959",
        "image": "0071959.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat are the options to confirm or cancel deleting the song?"
            },
            {
                "from": "gpt",
                "value": "The options to confirm or cancel deleting the song are 'Cancel' and 'OK', located at the bottom right of the popup."
            }
        ]
    },
    {
        "id": "0071956",
        "image": "0071956.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nHow many songs are there in the 'All Songs' playlist?"
            },
            {
                "from": "gpt",
                "value": "There are 3 songs in the 'All Songs' playlist, located at the top center of the image."
            }
        ]
    },
    {
        "id": "0071954",
        "image": "0071954.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nHow many songs are in the 'All Songs' playlist?"
            },
            {
                "from": "gpt",
                "value": "The 'All Songs' playlist contains 3 songs. It is located near the top of the page, just below the 'Auto backup playlists' section."
            }
        ]
    },
    {
        "id": "0071952",
        "image": "0071952.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat options are available to invite friends?"
            },
            {
                "from": "gpt",
                "value": "You can invite friends using SHAREit, Bluetooth, Facebook, and SMS. The SHAREit and Bluetooth options are in orange buttons in the middle of the screen. The Facebook and SMS options are depicted with blue and green icons respectively, located below the orange buttons."
            }
        ]
    },
    {
        "id": "0071948",
        "image": "0071948.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhich song has the highest position on the list?"
            },
            {
                "from": "gpt",
                "value": "The song 'Shuffle All' has the highest position on the list. It's at the very top and located at the coordinate (1, 1)."
            }
        ]
    },
    {
        "id": "0071938",
        "image": "0071938.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat's the second song's title and artist?"
            },
            {
                "from": "gpt",
                "value": "\"Gemme\" by Euristène, located at the second position from top."
            }
        ]
    },
    {
        "id": "0071936",
        "image": "0071936.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat exercise is being demonstrated in the picture?"
            },
            {
                "from": "gpt",
                "value": "The exercise being demonstrated is a squat, as indicated by the title 'Squat' located in the center bottom of the image."
            }
        ]
    },
    {
        "id": "0071934",
        "image": "0071934.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat exercise is being demonstrated in the picture?"
            },
            {
                "from": "gpt",
                "value": "The exercise being demonstrated is 'Side Lunges,' as shown in the middle lower part of the picture."
            }
        ]
    },
    {
        "id": "0071932",
        "image": "0071932.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat days are selected for reminders?"
            },
            {
                "from": "gpt",
                "value": "All days from Monday to Sunday are selected for reminders. The buttons are in blue color with a check mark."
            }
        ]
    },
    {
        "id": "0071929",
        "image": "0071929.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat should I enter in the top input field?"
            },
            {
                "from": "gpt",
                "value": "You should enter your name in the top input field, which is located approximately in the middle of the screen, above the mobile number input field."
            }
        ]
    },
    {
        "id": "0071922",
        "image": "0071922.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat icon is next to the 'Lunch' option?"
            },
            {
                "from": "gpt",
                "value": "The icon next to the 'Lunch' option is a coffee cup with steam, representing the 'Coffee & Tea' option, located at the bottom-left corner."
            }
        ]
    },
    {
        "id": "0071921",
        "image": "0071921.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhich social media options are available for sign-up?"
            },
            {
                "from": "gpt",
                "value": "The social media options available for sign-up are Facebook (blue icon) and Google (red icon) located in the bottom middle of the screen."
            },
            {
                "from": "gpt",
                "value": "The image shows a sign-up screen for a personal account with the option to sign in using Facebook, Google, or an email account. The Facebook and Google options are represented by their respective logos."
            }
        ]
    },
    {
        "id": "0071918",
        "image": "0071918.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the title of the featured section?"
            },
            {
                "from": "gpt",
                "value": "The title of the featured section is 'Trending This Week: San Francisco.' It is located towards the top center of the page, beneath the 'Featured' label."
            },
            {
                "from": "gpt",
                "value": "he title of the featured section in the image is \"Trending This Week: San Francisco.\""
            }
        ]
    },
    {
        "id": "0071914",
        "image": "0071914.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat's the word in the top left button?"
            },
            {
                "from": "gpt",
                "value": "The word in the top left button is 'dictado'."
            },
            {
                "from": "llava",
                "value": "The word in the top left button is \"Quiz.\""
            }

        ]
    },
    {
        "id": "0071912",
        "image": "0071912.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the first question in Spanish in this picture?"
            },
            {
                "from": "gpt",
                "value": "The first question in Spanish is '¿Puedo ver su pasaporte?', located on the second line from the top."
            },
            {
                "from": "gpt",
                "value": "The first question in Spanish in this picture is \"¿Puedo ver su pasaporte?\" which translates to \"Can I see your passport?\""
            }
        ]
    },
    {
        "id": "0071910",
        "image": "0071910.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat is the Spanish translation for 'hello'?"
            },
            {
                "from": "gpt",
                "value": "The Spanish translation for 'hello' is 'hola'. You can find it right below the blue 'Translate' button."
            },
            {
                "from": "llava",
                "value": "The Spanish translation for 'hello' is 'hola'."
            }

        ]
    },
    {
        "id": "0071874",
        "image": "0071874.jpg",
        "conversations": [
            {
                "from": "human",
                "value": "<image>\nWhat does the green button say?"
            },
            {
                "from": "gpt",
                "value": "The green button says 'Let's Go' and it's located near the center of the page."
            }
        ]
    }
]
